How Agentic Is Agentic Commerce? A Population-Scale Measurement of x402 Adoption and Authenticity

AI agents are said to be forming an economy in which they pay, on their own, for the data, APIs, and compute they consume. x402, which settles a stablecoin payment on-chain for each purchase, is the most widely deployed protocol for this, and its hundreds of millions of settlements are read as proof that the economy has arrived. We show the count cannot be read as adoption: it is the one metric an interested party can manufacture almost for free, since the facilitator sponsors the gas and nothing on-chain marks who controls a payment. We give the first population-scale measurement of x402 on Base, supplemented with a coarser Solana census. Identifying settlements from their on-chain event and resolving the true payer through the meta-transaction layer, we sort each by what its trace can prove via a payment graph. Over a 280-day window Base carries 136{,}708{,}672 settlements worth \$44{,}121{,}383.81, concentrated on every axis we measure (payer, recipient, and value Gini all above 0.98), yet 21.20\% are fictitious and 63.78\% internal settlement within a linked cluster. What is genuinely independent is bounded: it lies between the \$187{,}861.35 that demonstrably reaches a nameable service and the \$20{,}258{,}746.09 (45.92\% of value) not provably manufactured. Finally, we resolve the count's manufacturable component, a coherent operator-driven economy, star-shaped, machine-timed, and gas-subsidized. Settlement count measures manufacturability, not adoption.

==> fig/adoption.dat <==
x settlements
0 2143
1 4200
2 4394
3 3635
4 3417
5 4163
6 3772
7 3751
8 3416
9 2968
10 2493
11 2446
12 10155
13 8466
14 3341
15 5819
16 3064
17 2410
18 5554
19 4251
20 3074
21 4693
22 3033
23 3701
24 3384
25 2808
26 7133
27 5681
28 6546
29 8463
30 4357
31 3038
32 3510
33 3018
34 28448
35 159530
36 4456
37 138561
38 406701
39 672941
40 505573
41 407327
42 583646
43 416176
44 769865
45 988616
46 2404982
47 3245759
48 1294820
49 527927
50 1223473
51 720611
52 739541
53 1246294
54 1377131
55 1382101
56 2027146
57 3445370
58 3127164
59 3823490
60 3757387
61 3416057
62 3397720
63 3668300
64 2680825
65 1945780
66 1582386
67 2034908
68 2433693
69 2445793
70 3121799
71 2425341
72 1325536
73 1307911
74 1394161
75 1244324
76 1134251
77 1404846
78 1337881
79 1395838
80 1396490
81 1267997
82 1382516
83 1523570
84 1827956
85 1637018
86 1488524
87 1271107
88 1491711
89 1226004
90 1250274
91 1390053
92 1407792
93 1470763
94 1445494
95 1352094
96 1383430
97 1458859
98 1506085
99 1546552
100 1582777
101 1326383
102 1479276
103 1368151
104 1297676
105 1237778
106 766376
107 557427
108 372374
109 735521
110 803576
111 650072
112 637360
113 635897
114 636537
115 640834
116 512971
117 481673
118 466705
119 475287
120 482734
121 522182
122 497939
123 508407
124 455136
125 321749
126 352902
127 330791
128 76637
129 71458
130 91056
131 66597
132 71679
133 57153
134 60037
135 32647
136 42276
137 24581
138 26161
139 27304
140 20239
141 19453
142 31977
143 24760
144 55811
145 37143
146 53311
147 59511
148 102343
149 47050
150 47130
151 68457
152 84980
153 98651
154 52249
155 85481
156 78835
157 113300
158 119495
159 117855
160 70938
161 61066
162 61239
163 66756
164 91602
165 68476
166 49944
167 53595
168 82380
169 84441
170 99295
171 102087
172 85357
173 84145
174 98427
175 111828
176 105375
177 68486
178 67723
179 73431
180 70871
181 56209
182 149109
183 71987
184 65979
185 57796
186 51228
187 49963
188 41151
189 45690
190 57108
191 39514
192 33432
193 37138
194 37698
195 35854
196 55173
197 46940
198 56271
199 50613
200 42153
201 79377
202 59019
203 80605
204 83305
205 89693
206 79834
207 89185
208 83864
209 78188
210 68240
211 76495
212 70224
213 89346
214 81530
215 89022
216 79168
217 136195
218 88457
219 160863
220 78621
221 100322
222 99161
223 93113
224 89571
225 91345
226 118247
227 100895
228 114488
229 126393
230 97499
231 127519
232 107398
233 90041
234 80923
235 74121
236 91478
237 103263
238 136790
239 137544
240 103108
241 122301
242 99465
243 146413
244 103728
245 127486
246 96596
247 108635
248 81860
249 87162
250 107029
251 101127
252 101807
253 101498
254 96957
255 111585
256 100429
257 145124
258 140925
259 114461
260 141953
261 154458
262 138715
263 150199
264 189971
265 430002
266 672372
267 349154
268 194291
269 131610
270 135666
271 218395
272 803941
273 956532
274 794760
275 587221
276 410342
277 388141
278 612469
279 383538


==> fig/lorenz.dat <==
x y
0.000000 0.000000
0.985356 0.049261
0.987034 0.053277
0.988074 0.056555
0.988600 0.058523
0.989365 0.061827
0.990507 0.067112
0.990926 0.069273
0.991432 0.072056
0.991655 0.073368
0.991824 0.074433
0.992075 0.076102
0.992250 0.077322
0.992407 0.078473
0.992561 0.079642
0.992675 0.080550
0.992793 0.081527
0.992911 0.082538
0.993000 0.083333
0.993074 0.084029
0.993142 0.084707
0.993202 0.085321
0.993261 0.085956
0.993366 0.087149
0.993497 0.088680
0.993649 0.090485
0.993770 0.091945
0.993857 0.093018
0.993918 0.093800
0.993986 0.094688
0.994041 0.095438
0.994087 0.096072
0.994147 0.096933
0.994205 0.097798
0.994265 0.098701
0.994322 0.099588
0.994371 0.100368
0.994471 0.101975
0.994525 0.102846
0.994603 0.104139
0.994708 0.105909
0.994822 0.107852
0.994948 0.110013
0.995129 0.113138
0.995309 0.116289
0.995513 0.119880
0.995696 0.123131
0.995895 0.126689
0.996098 0.130346
0.996276 0.133582
0.996464 0.137035
0.996637 0.140228
0.996763 0.142573
0.996884 0.144839
0.996973 0.146534
0.997025 0.147525
0.997079 0.148553
0.997112 0.149227
0.997155 0.150114
0.997190 0.150852
0.997236 0.151852
0.997266 0.152539
0.997297 0.153295
0.997325 0.154029
0.997360 0.155011
0.997390 0.155938
0.997419 0.156924
0.997449 0.158020
0.997476 0.159085
0.997506 0.160294
0.997533 0.161499
0.997562 0.162919
0.997594 0.164629
0.997621 0.166148
0.997653 0.168008
0.997680 0.169755
0.997706 0.171508
0.997733 0.173433
0.997763 0.175601
0.997789 0.177623
0.997815 0.179966
0.997842 0.182672
0.997868 0.185342
0.997893 0.187961
0.997919 0.190968
0.997944 0.193912
0.997970 0.197026
0.998001 0.200773
0.998035 0.204842
0.998076 0.209856
0.998120 0.215191
0.998167 0.220845
0.998205 0.225406
0.998262 0.232331
0.998314 0.238633
0.998370 0.245415
0.998424 0.252044
0.998487 0.259628
0.998554 0.267851
0.998624 0.276399
0.998704 0.286063
0.998765 0.293517
0.998839 0.302564
0.998896 0.309554
0.998959 0.317345
0.999028 0.325780
0.999089 0.333266
0.999130 0.338209
0.999187 0.345231
0.999234 0.350982
0.999276 0.356259
0.999318 0.361381
0.999356 0.366028
0.999395 0.370843
0.999427 0.374859
0.999460 0.378881
0.999486 0.382103
0.999509 0.385011
0.999532 0.387928
0.999554 0.390704
0.999577 0.393568
0.999597 0.396533
0.999618 0.399888
0.999639 0.403971
0.999671 0.411855
0.999692 0.418356
0.999714 0.426980
0.999735 0.436090
0.999758 0.446393
0.999780 0.456155
0.999800 0.464848
0.999821 0.479347
0.999840 0.496881
0.999861 0.518652
0.999880 0.540776
0.999901 0.564449
0.999922 0.588181
0.999942 0.613891
0.999961 0.643641
0.999981 0.697716
1.000000 1.000000


==> fig/sd_advertised.dat <==
x y
1 0.01
1 0.01
1 0.01
1 0.01
1 0.01
1 0.01
1 0.02
1 0.02
1 0.02
1 0.02
1 0.02
1 0.02
1 0.02
1 0.02
1 0.02
1 0.03
1 0.03
1 0.04
1 0.04
1 0.04
1 0.04
1 0.04
1 0.05
1 0.05
1 0.06
1 0.06
1 0.06
1 0.06
1 0.06
1 0.06
1 0.07
1 0.08
1 0.08
1 0.08
1 0.08
1 0.08
1 0.08
1 0.09
1 0.09
1 0.10
1 0.10
1 0.10
1 0.11
1 0.12
1 0.12
1 0.14
1 0.14
1 0.14
1 0.15
1 0.15
1 0.17
1 0.17
1 0.18
1 0.18
1 0.18
1 0.19
1 0.19
1 0.20
1 0.20
1 0.22
1 0.23
1 0.23
1 0.23
1 0.25
1 0.25
1 0.26
1 0.27
1 0.28
1 0.30
1 0.30
1 0.30
1 0.30
1 0.32
1 0.32
1 0.35
1 0.36
1 0.36
1 0.37
1 0.38
1 0.39
1 0.43
1 0.45
1 0.45
1 0.46
1 0.50
1 0.53
1 0.57
1 0.61
1 0.63
1 0.65
1 0.68
1 0.71
1 0.75
1 0.79
1 0.81
1 0.83
1 0.85
1 0.90
1 0.94
1 0.99
1 1.00
1 1.01
1 1.01
1 1.05
1 1.05
1 1.07
1 1.13
1 1.22
1 1.25
1 1.25
1 1.30
1 1.30
1 1.33
1 1.40
1 1.49
1 1.50
1 1.67
1 1.68
1 1.68
1 1.70
1 1.72
1 1.74
1 1.76
1 1.83
1 1.83
1 1.84
1 1.90
1 1.91
1 2.02
1 2.20
1 2.30
1 2.31
1 2.43
1 2.49
1 2.68
1 2.75
1 2.76
1 2.77
1 2.80
1 2.90
1 3.00
1 3.00
1 3.13
1 3.13
1 3.50
1 3.50
1 3.56
1 3.57
1 3.58
1 3.79
1 3.80
1 3.94
1 4.00
1 4.00
1 4.11
1 4.14
1 4.19
1 4.40
1 4.50
1 4.51
1 4.80
1 5.00
1 5.48
1 5.48
1 5.66
1 5.99
1 6.26
1 6.46
1 7.01
1 7.65
1 8.00
1 8.00
1 9.01
1 9.21
1 10.00
1 10.00
1 10.15
1 10.29
1 11.00
1 11.45
1 12.54
1 12.94
1 13.20
1 13.31
1 13.34
1 13.45
1 16.77
1 18.06
1 18.15
1 20.00
1 20.05
1 20.15
1 20.48
1 20.70
1 25.95
1 26.10
1 26.13
1 29.40
1 32.83
1 33.16
1 36.10
1 39.14
1 41.00
1 42.06
1 43.72
1 45.00
1 50.64
1 51.05
1 51.50
1 52.87
1 54.86
1 55.80
1 62.87
1 66.71
1 73.27
1 74.91
1 76.52
1 86.01
1 91.57
1 98.23
1 104.74
1 126.40
1 128.00
1 149.16
1 155.00
1 181.32
1 188.50
1 218.21
1 282.99
1 285.88
1 475.01
1 536.72
1 575.00
1 856.87
1 1015.41
1 1024.55
1 1777.13
1 2257.17
1 2500.34
1 7509.58
1 11833.65
1 11858.70
1 41839.19
2 0.01
2 0.02
2 0.04
2 0.04
2 0.05
2 0.06
2 0.07
2 0.11
2 0.17
2 0.21
2 0.21
2 0.29
2 0.33
2 0.34
2 0.34
2 0.38
2 0.41
2 0.45
2 0.49
2 0.52
2 0.58
2 0.66
2 0.70
2 0.73
2 0.74
2 0.76
2 0.77
2 0.88
2 0.95
2 1.03
2 1.06
2 1.17
2 1.23
2 1.60
2 1.83
2 2.25
2 3.00
2 3.20
2 3.30
2 3.75
2 4.70
2 4.84
2 5.44
2 5.94
2 6.00
2 7.34
2 7.72
2 8.91
2 10.50
2 10.55
2 10.99
2 11.00
2 11.00
2 11.29
2 11.85
2 12.30
2 15.40
2 18.94
2 19.37
2 24.00
2 24.04
2 27.56
2 31.20
2 31.85
2 39.30
2 39.51
2 65.00
2 65.70
2 74.25
2 76.41
2 76.68
2 107.51
2 120.80
2 124.70
2 155.02
2 157.00
2 262.67
2 500.37
2 550.54
2 1025.00
2 1691.30
2 5167.14
3 0.05
3 0.08
3 0.12
3 0.14
3 0.14
3 0.15
3 0.28
3 0.29
3 0.51
3 0.85
3 0.85
3 0.96
3 1.10
3 2.01
3 2.08
3 2.57
3 3.30
3 3.40
3 4.11
3 5.38
3 6.25
3 10.09
3 13.19
3 28.90
3 32.00
3 60.25
3 95.99
3 102.43
3 104.50
3 164.56
3 346.76
3 479.22
3 2408.59
3 9576.00
3 10156.22
3 41329.11
4 0.04
4 0.06
4 0.13
4 0.13
4 0.40
4 0.48
4 1.25
4 2.16
4 2.54
4 2.60
4 3.15
4 4.70
4 4.88
4 4.93
4 5.42
4 7.32
4 8.35
4 9.84
4 12.30
4 18.57
4 26.22
4 28.17
4 29.00
4 32.06
4 44.00
4 47.20
4 56.16
4 274.00
4 1168.09
4 1535.00
5 0.01
5 0.21
5 0.37
5 0.40
5 0.85
5 1.01
5 1.03
5 1.23
5 1.56
5 2.90
5 4.16
5 6.18
5 6.37
5 6.95
5 7.23
5 9.14
5 10.15
5 11.00
5 13.28
5 15.93
5 18.23
5 19.28
5 24.34
5 25.27
5 60.96
5 136.40
5 552.80
5 684.30
6 0.36
6 0.49
6 0.51
6 0.66
6 1.33
6 3.61
6 8.76
6 9.54
6 9.91
6 19.55
6 20.45
6 24.71
6 25.63
6 41.77
6 8819.26
7 0.23
7 0.29
7 0.78
7 1.10
7 1.25
7 1.39
7 1.82
7 2.23
7 3.53
7 38.50
7 49.90
7 65.00
7 78.29
8 0.13
8 0.16
8 0.51
8 0.88
8 0.97
8 1.04
8 1.80
8 2.69
8 6.97
8 8.08
8 21.38
8 28.10
8 28.79
8 48.89
8 77.68
8 85.70
8 146.02
8 176.92
8 516.00
9 0.17
9 0.31
9 9.10
9 38.13
9 186.39
10 0.67
10 0.69
10 1.88
10 2.36
10 2.55
10 20.85
10 36.92
10 36.97
10 200.35
10 655.61
11 1.07
11 1.44
11 5.99
11 264.89
11 303.25
12 0.05
12 1.41
12 1.94
12 2.00
12 4.84
12 8.86
12 13.10
12 29.43
13 0.30
13 0.60
13 0.65
13 0.66
13 2.39
13 2.64
13 10.51
13 24.07
13 64.77
13 110.08
14 0.66
14 0.90
14 14.79
14 1009.94
15 0.26
15 4.55
15 16.63
15 22.45
15 1825.58
16 0.32
16 3.91
16 48.48
16 85.21
16 174.55
17 10.86
17 49.86
17 284.92
18 1.58
18 12.30
18 23.87
18 219.41
18 366.08
19 1.50
19 1.51
19 129.34
19 264.76


==> fig/sd_factory.dat <==
x y
20 1.51
20 39.36
20 43.12
20 184.54
20 541.41
21 2.51
21 29.51
22 0.06
22 0.30
22 0.43
22 5.55
22 30.05
24 0.95
24 2.17
25 15.56
25 20680.61
26 34.59
26 81.64
26 128.34
26 217.34
27 29.55
27 39.29
28 3.98
29 0.20
29 24.12
29 73.90
30 2.38
30 4.40
30 10.88
30 99.86
30 817.35
31 1.05
32 164.99
34 5.40
35 1463.88
37 5.68
38 32665.42
40 13.95
41 35.36
42 5.57
42 20.42
44 774.82
47 3.29
52 128.33
55 0.57
55 79.92
58 19.57
62 54.54
65 103.91
66 55.33
69 17.63
70 453.40
74 2520.74
77 59.06
80 28.53
85 4.12
86 163.78
103 305.14
109 222.42
164 48.32
169 11.05
172 575.96
187 403.58
250 94.40
281 172.90
9461 2042.74
10035 190.85


==> fig/sd_operator.dat <==
x y
1 2738626.41
2 6997709.13
4 103227.92
5 24889.20
5 2597817.90
6 415825.30
21 19533.27
58 114542.48

